Rafting Towards Consensus: Formation Control of Distributed Dynamical Systems

In this paper, we introduce a novel adaptation of the Raft consensus algorithm for achieving emergent formation control in multi-agent systems with a single integrator dynamics. This strategy, dubbed "Rafting," enables robust cooperation between distributed nodes, thereby facilitating the achievement of desired geometric configurations. Our framework takes advantage of the Raft algorithm's inherent fault tolerance and strong consistency guarantees to extend its applicability to distributed formation control tasks. Following the introduction of a decentralized mechanism for aggregating agent states, a synchronization protocol for information exchange and consensus formation is proposed. The Raft consensus algorithm combines leader election, log replication, and state machine application to steer agents toward a common, collaborative goal. A series of detailed simulations validate the efficacy and robustness of our method under various conditions, including partial network failures and disturbances. The outcomes demonstrate the algorithm's potential and open up new possibilities in swarm robotics, autonomous transportation, and distributed computation. The implementation of the algorithms presented in this paper is available at https://github.com/abbas-tari/raft.git.

==> Imgs_f_a=n_v8/log_table.csv <==
type,node,term,frame
candidate,0,1,2
leader,0,1,2
simulate failure,localhost:4322,1,10
failure,localhost:4322,1,10
failure,localhost:4322,1,11
failure,localhost:4322,1,12
failure,localhost:4322,1,13
candidate,0,2,14
leader,0,2,14
failure,localhost:4322,1,14
failure,localhost:4322,1,15
failure,localhost:4322,1,16
failure,localhost:4322,1,17
failure,localhost:4322,1,18
failure,localhost:4322,1,19
simulate recovery,localhost:4322,1,20
candidate,1,2,20
leader,1,2,20
candidate,0,3,27
leader,0,3,27


==> Imgs_f_a=n_v9/log_table.csv <==
type,node,term,frame
candidate,0,1,6
leader,0,1,6
candidate,1,2,9
leader,1,2,9
simulate failure,localhost:4322,2,10
failure,localhost:4322,2,12
candidate,0,3,15
leader,0,3,15
failure,localhost:4322,2,15
failure,localhost:4322,2,18
candidate,2,4,18
leader,2,4,18
simulate recovery,localhost:4322,2,20
candidate,1,3,21
candidate,0,5,24
leader,0,5,24
candidate,0,6,27
leader,0,6,27
candidate,2,7,30
leader,2,7,30
candidate,0,8,33
leader,0,8,33
candidate,2,9,36
leader,2,9,36
candidate,2,10,39
leader,2,10,39
candidate,3,11,42
leader,3,11,42
candidate,0,12,45
leader,0,12,45
candidate,0,13,51
leader,0,13,51
candidate,0,14,57
leader,0,14,57

